The Second Joint Workshop on Cross Reality

The 2nd Joint Workshop on Cross Reality (JWCR'24), organized as part of ISMAR 2024, seeks to explore the burgeoning field of Cross Reality (CR), which encompasses the seamless integration and transition between various points on the reality-virtuality continuum (RVC) such as Virtual Reality (VR), Augmented Virtuality (AV), and Augmented Reality (AR). This hybrid workshop aims to build upon the foundation laid by the inaugural JWCR at ISMAR 2023, which successfully unified diverse CR research communities. The workshop will address key themes including CR visualization, interaction, user behavior, design, development, engineering, and collaboration. CR Visualization focuses on creating and displaying spatial data across the RVC, enabling users to navigate and interpret information fluidly. CR Interaction delves into natural user engagements using gestures, voice commands, and other advanced techniques to enhance immersion. The study of CR User Behavior and Experience investigates how users perceive and interact within these hybrid environments. Furthermore, CR Design and Development emphasizes creating effective CR applications using innovative processes and tools, while CR Collaboration examines methods for fostering teamwork in mixed reality settings.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

